Optimization-based parametric model order reduction via $\mathcal{H}_2\otimes\mathcal{L}_2$ first-order necessary conditions

In this paper, we generalize existing frameworks for $\mathcal{H}_2\otimes\mathcal{L}_2$-optimal model order reduction to a broad class of parametric linear time-invariant systems. To this end, we derive first-order necessary ptimality conditions for a class of structured reduced-order models, and then building on those, propose a stability-preserving optimization-based method for computing locally $\mathcal{H}_2\otimes\mathcal{L}_2$-optimal reduced-order models. We also make a theoretical comparison to existing approaches in the literature, and in numerical experiments, show how our new method, with reasonable computational effort, produces stable optimized reduced-order models with significantly lower approximation errors.

==> code/results/figures/Penzl/3_4_12/axes_range.dat <==
1 10000
10 100
-7.9 -2.4


==> code/results/figures/Penzl/3_4_12/piecewise_H2_Penzl.dat <==
10 0.002713 6.8934e-05 1.7596e-05
10.909 0.002713 6.7781e-05 1.7812e-05
11.818 0.002713 6.677e-05 1.7999e-05
12.727 0.002713 6.5912e-05 1.8161e-05
13.636 0.002713 6.5206e-05 1.8304e-05
14.545 0.002713 6.4642e-05 1.8431e-05
15.455 0.002713 6.4204e-05 1.8545e-05
16.364 0.0027129 6.3875e-05 1.8646e-05
17.273 0.0027129 6.3639e-05 1.8738e-05
18.182 0.0027129 6.348e-05 1.882e-05
19.091 0.0027129 6.3384e-05 1.8896e-05
20 0.0027129 6.3338e-05 1.8964e-05
20.909 0.0027129 6.3331e-05 1.9027e-05
21.818 0.0027129 6.3355e-05 1.9085e-05
22.727 0.0027129 6.3402e-05 1.9138e-05
23.636 0.0027129 6.3466e-05 1.9187e-05
24.545 0.0027129 6.3543e-05 1.9233e-05
25.455 0.0027129 6.3628e-05 1.9275e-05
26.364 0.0027129 6.3718e-05 1.9315e-05
27.273 0.0027129 6.3811e-05 1.9351e-05
28.182 0.0027129 6.3905e-05 1.9386e-05
29.091 0.0027129 6.3997e-05 1.9418e-05
30 0.0027129 6.4087e-05 1.9449e-05
30.909 0.0027129 6.4175e-05 1.9478e-05
31.818 0.0027129 6.4258e-05 1.9505e-05
32.727 0.002713 6.4337e-05 1.953e-05
33.636 0.002713 6.441e-05 1.9554e-05
34.545 0.002713 6.4479e-05 1.9577e-05
35.455 0.002713 6.4542e-05 1.9599e-05
36.364 0.002713 6.4598e-05 1.962e-05
37.273 0.002713 6.4649e-05 1.964e-05
38.182 0.002713 6.4694e-05 1.9659e-05
39.091 0.002713 6.4733e-05 1.9677e-05
40 0.002713 6.4766e-05 1.9694e-05
40.909 0.002713 6.4793e-05 1.971e-05
41.818 0.002713 6.4814e-05 1.9726e-05
42.727 0.002713 6.4828e-05 1.9741e-05
43.636 0.002713 6.4837e-05 1.9756e-05
44.545 0.002713 6.484e-05 1.977e-05
45.455 0.002713 6.4837e-05 1.9783e-05
46.364 0.002713 6.4829e-05 1.9796e-05
47.273 0.002713 6.4816e-05 1.9808e-05
48.182 0.002713 6.4797e-05 1.982e-05
49.091 0.002713 6.4773e-05 1.9832e-05
50 0.002713 6.4744e-05 1.9843e-05
50.909 0.002713 6.4711e-05 1.9854e-05
51.818 0.002713 6.4673e-05 1.9864e-05
52.727 0.002713 6.4631e-05 1.9874e-05
53.636 0.002713 6.4585e-05 1.9884e-05
54.545 0.002713 6.4535e-05 1.9893e-05
55.455 0.002713 6.4482e-05 1.9902e-05
56.364 0.002713 6.4425e-05 1.9911e-05
57.273 0.002713 6.4366e-05 1.992e-05
58.182 0.002713 6.4303e-05 1.9928e-05
59.091 0.002713 6.4238e-05 1.9936e-05
60 0.002713 6.4171e-05 1.9944e-05
60.909 0.002713 6.4102e-05 1.9951e-05
61.818 0.002713 6.4031e-05 1.9959e-05
62.727 0.002713 6.3959e-05 1.9966e-05
63.636 0.002713 6.3885e-05 1.9973e-05
64.545 0.002713 6.381e-05 1.998e-05
65.455 0.0027131 6.3735e-05 1.9986e-05
66.364 0.0027131 6.3659e-05 1.9992e-05
67.273 0.0027131 6.3583e-05 1.9999e-05
68.182 0.0027131 6.3507e-05 2.0005e-05
69.091 0.0027131 6.3432e-05 2.0011e-05
70 0.0027131 6.3357e-05 2.0016e-05
70.909 0.0027131 6.3282e-05 2.0022e-05
71.818 0.0027131 6.3209e-05 2.0027e-05
72.727 0.0027131 6.3137e-05 2.0033e-05
73.636 0.0027131 6.3067e-05 2.0038e-05
74.545 0.0027131 6.2998e-05 2.0043e-05
75.455 0.0027131 6.2931e-05 2.0048e-05
76.364 0.0027131 6.2867e-05 2.0053e-05
77.273 0.0027131 6.2805e-05 2.0057e-05
78.182 0.0027131 6.2745e-05 2.0062e-05
79.091 0.0027131 6.2688e-05 2.0067e-05
80 0.0027131 6.2634e-05 2.0071e-05
80.909 0.0027131 6.2584e-05 2.0075e-05
81.818 0.0027131 6.2536e-05 2.0079e-05
82.727 0.0027131 6.2493e-05 2.0084e-05
83.636 0.0027132 6.2452e-05 2.0088e-05
84.545 0.0027132 6.2416e-05 2.0091e-05
85.455 0.0027132 6.2384e-05 2.0095e-05
86.364 0.0027132 6.2356e-05 2.0099e-05
87.273 0.0027132 6.2332e-05 2.0103e-05
88.182 0.0027132 6.2313e-05 2.0106e-05
89.091 0.0027132 6.2298e-05 2.011e-05
90 0.0027132 6.2288e-05 2.0113e-05
90.909 0.0027132 6.2283e-05 2.0117e-05
91.818 0.0027132 6.2283e-05 2.012e-05
92.727 0.0027132 6.2288e-05 2.0123e-05
93.636 0.0027132 6.2299e-05 2.0127e-05
94.545 0.0027132 6.2314e-05 2.013e-05
95.455 0.0027132 6.2335e-05 2.0133e-05
96.364 0.0027132 6.2362e-05 2.0136e-05
97.273 0.0027133 6.2394e-05 2.0139e-05
98.182 0.0027133 6.2432e-05 2.0142e-05
99.091 0.0027133 6.2476e-05 2.0145e-05
100 0.0027133 6.2526e-05 2.0147e-05


==> code/results/figures/Penzl/axes_range_fom.dat <==
1 10000
10 100
-0.8 2.1


==> code/results/figures/Synthetic/4_4_16/axes_range.dat <==
1 10000
0.02 1
-7.3 -0.3


==> code/results/figures/Synthetic/4_4_16/piecewise_H2_Synthetic.dat <==
0.02 2.0189 0.084498 0.055992
0.029899 1.5361 0.047801 0.027466
0.039798 1.2377 0.0299 0.014749
0.049697 1.0287 0.019922 0.012396
0.059596 0.87154 0.01398 0.0056435
0.069495 0.74804 0.010295 0.0051144
0.079394 0.64797 0.0079367 0.0024533
0.089293 0.56511 0.0063789 0.0015479
0.099192 0.49541 0.0053133 0.00099019
0.10909 0.43609 0.0045559 0.00064605
0.11899 0.38514 0.0039959 0.00043421
0.12889 0.34106 0.0035666 0.00030224
0.13879 0.30271 0.0032274 0.00021804
0.14869 0.2692 0.002953 0.00016348
0.15859 0.2398 0.0027272 0.00012749
0.16848 0.21394 0.0025393 0.00010437
0.17838 0.19111 0.0023818 7.9094e-05
0.18828 0.17093 0.0022493 6.1042e-05
0.19818 0.15306 0.0021376 6.2763e-05
0.20808 0.13719 0.0020436 5.7456e-05
0.21798 0.1231 0.0019646 5.4835e-05
0.22788 0.11055 0.0018982 3.1086e-05
0.23778 0.099375 0.0018427 1.984e-05
0.24768 0.089407 0.0017962 1.5149e-05
0.25758 0.080509 0.0017575 1.1631e-05
0.26747 0.072558 0.0017251 8.9755e-06
0.27737 0.065446 0.0016979 6.9811e-06
0.28727 0.059081 0.0016752 5.4654e-06
0.29717 0.053379 0.0016559 4.3221e-06
0.30707 0.048268 0.0016394 3.4663e-06
0.31697 0.043682 0.0016252 2.8276e-06
0.32687 0.039565 0.0016127 2.3604e-06
0.33677 0.035867 0.0016014 2.0118e-06
0.34667 0.032542 0.0015911 1.7521e-06
0.35657 0.029551 0.0015814 1.5758e-06
0.36646 0.026858 0.0015722 1.4366e-06
0.37636 0.024432 0.0015631 1.3488e-06
0.38626 0.022246 0.001554 1.2245e-06
0.39616 0.020273 0.0015449 1.1779e-06
0.40606 0.018493 0.0015356 1.1138e-06
0.41596 0.016885 0.0015261 9.7778e-07
0.42586 0.015431 0.0015162 9.1621e-07
0.43576 0.014117 0.001506 8.2237e-07
0.44566 0.012927 0.0014955 7.7012e-07
0.45556 0.01185 0.0014846 6.8671e-07
0.46545 0.010873 0.0014733 6.6342e-07
0.47535 0.0099874 0.0014617 6.3824e-07
0.48525 0.0091835 0.0014498 4.9884e-07
0.49515 0.0084535 0.0014376 4.5013e-07
0.50505 0.0077899 0.0014252 4.4035e-07
0.51495 0.0071864 0.0014127 4.0528e-07
0.52485 0.0066371 0.0014 3.256e-07
0.53475 0.0061367 0.0013872 3.5507e-07
0.54465 0.0056806 0.0013744 3.1199e-07
0.55455 0.0052644 0.0013617 1.4187e-06
0.56444 0.0048845 0.0013491 2.548e-07
0.57434 0.0045373 0.0013368 1.106e-06
0.58424 0.0042198 0.0013248 6.5199e-07
0.59414 0.0039293 0.0013131 8.8648e-07
0.60404 0.0036631 0.001302 7.9364e-07
0.61394 0.0034191 0.0012913 2.0432e-07
0.62384 0.0031951 0.0012814 5.2975e-07
0.63374 0.0029895 0.0012721 5.5676e-07
0.64364 0.0028004 0.0012637 1.1705e-07
0.65354 0.0026265 0.0012562 4.3594e-07
0.66343 0.0024663 0.0012497 3.9276e-07
0.67333 0.0023186 0.0012443 3.4923e-07
0.68323 0.0021824 0.0012401 3.1126e-07
0.69313 0.0020565 0.0012371 1.2987e-07
0.70303 0.0019402 0.0012354 2.4798e-07
0.71293 0.0018325 0.0012351 2.21e-07
0.72283 0.0017328 0.0012362 1.9801e-07
0.73273 0.0016403 0.0012389 1.7734e-07
0.74263 0.0015545 0.001243 1.5822e-07
0.75253 0.0014747 0.0012487 1.4391e-07
0.76242 0.0014006 0.0012559 1.2613e-07
0.77232 0.0013315 0.0012648 1.1554e-07
0.78222 0.0012672 0.0012753 1.025e-07
0.79212 0.0012071 0.0012873 9.0664e-08
0.80202 0.001151 0.0013009 8.1212e-08
0.81192 0.0010986 0.0013161 7.6621e-08
0.82182 0.0010496 0.0013328 6.6592e-08
0.83172 0.0010037 0.0013511 5.8599e-08
0.84162 0.00096061 0.0013707 5.5518e-08
0.85152 0.0009202 0.0013918 4.7175e-08
0.86141 0.00088225 0.0014143 4.3896e-08
0.87131 0.00084656 0.0014381 3.8705e-08
0.88121 0.00081298 0.0014631 3.4305e-08
0.89111 0.00078136 0.0014894 3.0856e-08
0.90101 0.00075154 0.0015168 2.7817e-08
0.91091 0.00072342 0.0015453 2.4999e-08
0.92081 0.00069686 0.0015748 2.2656e-08
0.93071 0.00067176 0.0016053 2.0463e-08
0.94061 0.00064802 0.0016368 1.8298e-08
0.95051 0.00062556 0.0016691 1.6601e-08
0.9604 0.00060428 0.0017022 1.5054e-08
0.9703 0.00058411 0.0017361 1.6922e-08
0.9802 0.00056497 0.0017707 1.2166e-08
0.9901 0.00054682 0.001806 1.1052e-08
1 0.00052957 0.0018419 1.0514e-08


==> code/results/figures/Synthetic/axes_range_fom.dat <==
1 10000
0.02 1
-1 0.8


==> code/results/figures/TripleChainParametricDamping/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-2.6 1.2


==> code/results/figures/TripleChainParametricDamping/2_2_4/piecewise_H2_TripleChainParametricDamping.dat <==
0.002 0.61802 0.54361 0.45885
0.0021818 0.60041 0.48086 0.43043
0.0023636 0.59025 0.43401 0.40484
0.0025455 0.58408 0.39842 0.38187
0.0027273 0.57984 0.37074 0.3611
0.0029091 0.57639 0.34872 0.34226
0.0030909 0.57312 0.33075 0.32512
0.0032727 0.56975 0.31577 0.30951
0.0034545 0.56608 0.30292 0.29528
0.0036364 0.56208 0.29169 0.28226
0.0038182 0.55773 0.2817 0.27035
0.004 0.55307 0.27268 0.25944
0.0041818 0.5481 0.26441 0.24944
0.0043636 0.54289 0.25677 0.24027
0.0045455 0.53745 0.24964 0.23184
0.0047273 0.53183 0.24294 0.22409
0.0049091 0.52606 0.23662 0.21694
0.0050909 0.52017 0.23064 0.21035
0.0052727 0.51419 0.22495 0.20426
0.0054545 0.50815 0.21954 0.19861
0.0056364 0.50207 0.21438 0.19337
0.0058182 0.49597 0.20945 0.18849
0.006 0.48986 0.20475 0.18395
0.0061818 0.48377 0.20026 0.1797
0.0063636 0.4777 0.19597 0.17572
0.0065455 0.47167 0.19187 0.17199
0.0067273 0.46568 0.18796 0.16847
0.0069091 0.45975 0.18423 0.16516
0.0070909 0.45389 0.18067 0.16202
0.0072727 0.44809 0.17728 0.15906
0.0074545 0.44237 0.17404 0.15624
0.0076364 0.43673 0.17096 0.15356
0.0078182 0.43117 0.16802 0.15101
0.008 0.42569 0.16522 0.14857
0.0081818 0.42031 0.16255 0.14624
0.0083636 0.41501 0.16001 0.144
0.0085455 0.40981 0.15759 0.14186
0.0087273 0.4047 0.15528 0.1398
0.0089091 0.39968 0.15308 0.13781
0.0090909 0.39475 0.15098 0.1359
0.0092727 0.38991 0.14897 0.13405
0.0094545 0.38517 0.14705 0.13226
0.0096364 0.38052 0.14521 0.13052
0.0098182 0.37596 0.14344 0.12884
0.01 0.37149 0.14174 0.12721
0.010182 0.36711 0.1401 0.12562
0.010364 0.36281 0.13853 0.12407
0.010545 0.3586 0.137 0.12256
0.010727 0.35448 0.13552 0.12109
0.010909 0.35043 0.13409 0.11964
0.011091 0.34647 0.13269 0.11823
0.011273 0.34259 0.13133 0.11684
0.011455 0.33879 0.13 0.11547
0.011636 0.33506 0.12869 0.11412
0.011818 0.33141 0.12742 0.11279
0.012 0.32784 0.12616 0.11148
0.012182 0.32433 0.12493 0.11017
0.012364 0.3209 0.12371 0.10888
0.012545 0.31753 0.12251 0.10758
0.012727 0.31423 0.12133 0.10629
0.012909 0.311 0.12017 0.105
0.013091 0.30783 0.11902 0.10369
0.013273 0.30472 0.11789 0.10237
0.013455 0.30168 0.11677 0.10104
0.013636 0.29869 0.11568 0.099667
0.013818 0.29576 0.1146 0.098258
0.014 0.2929 0.11354 0.096795
0.014182 0.29008 0.11251 0.095258
0.014364 0.28732 0.1115 0.093619
0.014545 0.28461 0.11053 0.091839
0.014727 0.28196 0.10958 0.089856
0.014909 0.27935 0.10867 0.087592
0.015091 0.2768 0.1078 0.085006
0.015273 0.27429 0.10698 0.082192
0.015455 0.27183 0.10621 0.079308
0.015636 0.26942 0.10549 0.07647
0.015818 0.26705 0.10483 0.073747
0.016 0.26473 0.10423 0.07118
0.016182 0.26245 0.10371 0.068788
0.016364 0.26021 0.10327 0.066582
0.016545 0.25801 0.1029 0.064565
0.016727 0.25586 0.10263 0.062733
0.016909 0.25374 0.10245 0.061081
0.017091 0.25166 0.10238 0.059601
0.017273 0.24962 0.10241 0.058281
0.017455 0.24761 0.10255 0.057111
0.017636 0.24564 0.10282 0.056079
0.017818 0.24371 0.1032 0.055173
0.018 0.24181 0.10372 0.05438
0.018182 0.23995 0.10436 0.053688
0.018364 0.23812 0.10514 0.053085
0.018545 0.23632 0.10606 0.052561
0.018727 0.23456 0.10713 0.052105
0.018909 0.23282 0.10833 0.051708
0.019091 0.23112 0.10968 0.051362
0.019273 0.22945 0.11117 0.051057
0.019455 0.2278 0.11281 0.050787
0.019636 0.22619 0.11459 0.050546
0.019818 0.22461 0.11652 0.050328
0.02 0.22305 0.11859 0.050129


==> code/results/figures/TripleChainParametricDamping/axes_range_fom.dat <==
0.0001 1
0.002 0.02
2.9 7.4


==> code/results/figures/TripleChainParametricDampingBCpIRKA/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-2.5 2.5


==> code/results/figures/TripleChainParametricDampingBCpIRKA/2_2_4/piecewise_H2_TripleChainParametricDampingBCpIRKA.dat <==
0.002 0.61802 9.4709 0.45885
0.0021818 0.60041 8.7347 0.43043
0.0023636 0.59025 8.0789 0.40484
0.0025455 0.58408 7.4895 0.38187
0.0027273 0.57984 6.956 0.3611
0.0029091 0.57639 6.47 0.34226
0.0030909 0.57312 6.0249 0.32512
0.0032727 0.56975 5.6151 0.30954
0.0034545 0.56608 5.2364 0.29528
0.0036364 0.56208 4.885 0.28226
0.0038182 0.55773 4.558 0.27035
0.004 0.55307 4.2526 0.25944
0.0041818 0.5481 3.9668 0.24944
0.0043636 0.54289 3.6986 0.24027
0.0045455 0.53745 3.4464 0.23184
0.0047273 0.53183 3.2087 0.22409
0.0049091 0.52606 2.9845 0.21694
0.0050909 0.52017 2.7725 0.21035
0.0052727 0.51419 2.5718 0.20426
0.0054545 0.50815 2.3817 0.19861
0.0056364 0.50207 2.2014 0.19337
0.0058182 0.49597 2.0302 0.18849
0.006 0.48986 1.8677 0.18395
0.0061818 0.48377 1.7134 0.1797
0.0063636 0.4777 1.5669 0.17572
0.0065455 0.47167 1.4279 0.17199
0.0067273 0.46568 1.2962 0.16847
0.0069091 0.45975 1.1719 0.16516
0.0070909 0.45389 1.0549 0.16202
0.0072727 0.44809 0.94546 0.15906
0.0074545 0.44237 0.84408 0.15624
0.0076364 0.43673 0.75153 0.15356
0.0078182 0.43117 0.66898 0.15101
0.008 0.42569 0.59808 0.14857
0.0081818 0.42031 0.54095 0.14624
0.0083636 0.41501 0.49992 0.144
0.0085455 0.40981 0.47686 0.14186
0.0087273 0.4047 0.47237 0.1398
0.0089091 0.39968 0.48513 0.13781
0.0090909 0.39475 0.51234 0.1359
0.0092727 0.38991 0.55055 0.13405
0.0094545 0.38517 0.59656 0.13226
0.0096364 0.38052 0.64782 0.13052
0.0098182 0.37596 0.70242 0.12884
0.01 0.37149 0.759 0.12721
0.010182 0.36711 0.81661 0.12562
0.010364 0.36281 0.87459 0.12407
0.010545 0.3586 0.93248 0.12256
0.010727 0.35448 0.98996 0.12109
0.010909 0.35043 1.0468 0.11964
0.011091 0.34647 1.1029 0.11823
0.011273 0.34259 1.158 0.11684
0.011455 0.33879 1.2123 0.11547
0.011636 0.33506 1.2655 0.11412
0.011818 0.33141 1.3177 0.11279
0.012 0.32784 1.3688 0.11148
0.012182 0.32433 1.419 0.11017
0.012364 0.3209 1.4681 0.10888
0.012545 0.31753 1.5162 0.10758
0.012727 0.31423 1.5632 0.10629
0.012909 0.311 1.6093 0.105
0.013091 0.30783 1.6545 0.10369
0.013273 0.30472 1.6986 0.10237
0.013455 0.30168 1.7419 0.10104
0.013636 0.29869 1.7843 0.099667
0.013818 0.29576 1.8258 0.098258
0.014 0.2929 1.8664 0.096795
0.014182 0.29008 1.9062 0.095258
0.014364 0.28732 1.9452 0.093619
0.014545 0.28461 1.9834 0.091839
0.014727 0.28196 2.0209 0.089856
0.014909 0.27935 2.0576 0.087592
0.015091 0.2768 2.0936 0.085006
0.015273 0.27429 2.1289 0.082192
0.015455 0.27183 2.1635 0.079308
0.015636 0.26942 2.1975 0.07647
0.015818 0.26705 2.2308 0.073747
0.016 0.26473 2.2635 0.07118
0.016182 0.26245 2.2956 0.068788
0.016364 0.26021 2.3271 0.066582
0.016545 0.25801 2.358 0.064565
0.016727 0.25586 2.3883 0.062733
0.016909 0.25374 2.4181 0.061081
0.017091 0.25166 2.4474 0.059601
0.017273 0.24962 2.4762 0.058281
0.017455 0.24761 2.5044 0.057111
0.017636 0.24564 2.5322 0.056079
0.017818 0.24371 2.5595 0.055173
0.018 0.24181 2.5863 0.05438
0.018182 0.23995 2.6127 0.053688
0.018364 0.23812 2.6387 0.053085
0.018545 0.23632 2.6642 0.052561
0.018727 0.23456 2.6893 0.052105
0.018909 0.23282 2.714 0.051708
0.019091 0.23112 2.7383 0.051362
0.019273 0.22945 2.7622 0.051057
0.019455 0.2278 2.7857 0.050787
0.019636 0.22619 2.8089 0.050546
0.019818 0.22461 2.8317 0.050328
0.02 0.22305 2.8542 0.050129


==> code/results/figures/TripleChainParametricDampingEABCpIRKA/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-3.1 1.2


==> code/results/figures/TripleChainParametricDampingEABCpIRKA/2_2_4/piecewise_H2_TripleChainParametricDampingEABCpIRKA.dat <==
0.002 0.61802 0.54363 0.45885
0.0021818 0.60041 0.48088 0.43043
0.0023636 0.59025 0.43407 0.40484
0.0025455 0.58408 0.39843 0.38187
0.0027273 0.57984 0.37075 0.3611
0.0029091 0.57639 0.34872 0.34226
0.0030909 0.57312 0.33075 0.32512
0.0032727 0.56975 0.31576 0.30954
0.0034545 0.56608 0.30291 0.29528
0.0036364 0.56208 0.29168 0.28226
0.0038182 0.55773 0.28169 0.27035
0.004 0.55307 0.27267 0.25944
0.0041818 0.5481 0.2644 0.24944
0.0043636 0.54289 0.25676 0.24027
0.0045455 0.53745 0.24963 0.23184
0.0047273 0.53183 0.24293 0.22409
0.0049091 0.52606 0.23662 0.21694
0.0050909 0.52017 0.23063 0.21035
0.0052727 0.51419 0.22495 0.20426
0.0054545 0.50815 0.21953 0.19861
0.0056364 0.50207 0.21437 0.19337
0.0058182 0.49597 0.20945 0.18849
0.006 0.48986 0.20475 0.18395
0.0061818 0.48377 0.20026 0.1797
0.0063636 0.4777 0.19597 0.17572
0.0065455 0.47167 0.19188 0.17199
0.0067273 0.46568 0.18797 0.16847
0.0069091 0.45975 0.18423 0.16516
0.0070909 0.45389 0.18067 0.16202
0.0072727 0.44809 0.17728 0.15906
0.0074545 0.44237 0.17404 0.15624
0.0076364 0.43673 0.17096 0.15356
0.0078182 0.43117 0.16802 0.15101
0.008 0.42569 0.16522 0.14857
0.0081818 0.42031 0.16256 0.14624
0.0083636 0.41501 0.16002 0.144
0.0085455 0.40981 0.15759 0.14186
0.0087273 0.4047 0.15529 0.1398
0.0089091 0.39968 0.15309 0.13781
0.0090909 0.39475 0.15098 0.1359
0.0092727 0.38991 0.14897 0.13405
0.0094545 0.38517 0.14705 0.13226
0.0096364 0.38052 0.14521 0.13052
0.0098182 0.37596 0.14344 0.12884
0.01 0.37149 0.14174 0.12721
0.010182 0.36711 0.14011 0.12562
0.010364 0.36281 0.13853 0.12407
0.010545 0.3586 0.137 0.12256
0.010727 0.35448 0.13553 0.12109
0.010909 0.35043 0.13409 0.11964
0.011091 0.34647 0.13269 0.11823
0.011273 0.34259 0.13133 0.11684
0.011455 0.33879 0.13 0.11547
0.011636 0.33506 0.1287 0.11412
0.011818 0.33141 0.12742 0.11279
0.012 0.32784 0.12616 0.11148
0.012182 0.32433 0.12493 0.11017
0.012364 0.3209 0.12371 0.10888
0.012545 0.31753 0.12251 0.10758
0.012727 0.31423 0.12133 0.10629
0.012909 0.311 0.12017 0.105
0.013091 0.30783 0.11902 0.10369
0.013273 0.30472 0.11788 0.10237
0.013455 0.30168 0.11677 0.10104
0.013636 0.29869 0.11567 0.099667
0.013818 0.29576 0.11459 0.098258
0.014 0.2929 0.11354 0.096795
0.014182 0.29008 0.1125 0.095258
0.014364 0.28732 0.11149 0.093619
0.014545 0.28461 0.11052 0.091839
0.014727 0.28196 0.10957 0.089856
0.014909 0.27935 0.10866 0.087592
0.015091 0.2768 0.10779 0.085006
0.015273 0.27429 0.10697 0.082192
0.015455 0.27183 0.10619 0.079308
0.015636 0.26942 0.10547 0.07647
0.015818 0.26705 0.10481 0.073747
0.016 0.26473 0.10421 0.07118
0.016182 0.26245 0.10369 0.068788
0.016364 0.26021 0.10324 0.066582
0.016545 0.25801 0.10288 0.064565
0.016727 0.25586 0.1026 0.062733
0.016909 0.25374 0.10242 0.061081
0.017091 0.25166 0.10235 0.059601
0.017273 0.24962 0.10238 0.058281
0.017455 0.24761 0.10252 0.057111
0.017636 0.24564 0.10278 0.056079
0.017818 0.24371 0.10316 0.055173
0.018 0.24181 0.10367 0.05438
0.018182 0.23995 0.10431 0.053688
0.018364 0.23812 0.10509 0.053085
0.018545 0.23632 0.10601 0.052561
0.018727 0.23456 0.10707 0.052105
0.018909 0.23282 0.10827 0.051708
0.019091 0.23112 0.10962 0.051362
0.019273 0.22945 0.11111 0.051057
0.019455 0.2278 0.11274 0.050787
0.019636 0.22619 0.11452 0.050546
0.019818 0.22461 0.11644 0.050328
0.02 0.22305 0.11851 0.050129


==> preliminary_results/figures/TripleChainParametricDamping/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-2.6 1.2


==> preliminary_results/figures/TripleChainParametricDamping/2_2_4/piecewise_H2_TripleChainParametricDamping.dat <==
0.002 0.61802 0.54361 0.45885
0.0021818 0.60041 0.48086 0.43043
0.0023636 0.59025 0.43401 0.40484
0.0025455 0.58408 0.39842 0.38187
0.0027273 0.57984 0.37074 0.3611
0.0029091 0.57639 0.34872 0.34226
0.0030909 0.57312 0.33075 0.32512
0.0032727 0.56975 0.31577 0.30953
0.0034545 0.56608 0.30292 0.29528
0.0036364 0.56208 0.29169 0.28226
0.0038182 0.55773 0.2817 0.27034
0.004 0.55307 0.27268 0.25944
0.0041818 0.5481 0.26441 0.24944
0.0043636 0.54289 0.25677 0.24027
0.0045455 0.53745 0.24964 0.23184
0.0047273 0.53183 0.24294 0.22409
0.0049091 0.52606 0.23662 0.21694
0.0050909 0.52017 0.23064 0.21035
0.0052727 0.51419 0.22495 0.20426
0.0054545 0.50815 0.21954 0.19861
0.0056364 0.50207 0.21438 0.19337
0.0058182 0.49597 0.20945 0.18849
0.006 0.48986 0.20475 0.18395
0.0061818 0.48377 0.20026 0.1797
0.0063636 0.4777 0.19597 0.17572
0.0065455 0.47167 0.19187 0.17199
0.0067273 0.46568 0.18796 0.16847
0.0069091 0.45975 0.18423 0.16516
0.0070909 0.45389 0.18067 0.16202
0.0072727 0.44809 0.17728 0.15906
0.0074545 0.44237 0.17404 0.15624
0.0076364 0.43673 0.17096 0.15356
0.0078182 0.43117 0.16802 0.15101
0.008 0.42569 0.16522 0.14857
0.0081818 0.42031 0.16255 0.14624
0.0083636 0.41501 0.16001 0.144
0.0085455 0.40981 0.15759 0.14186
0.0087273 0.4047 0.15528 0.1398
0.0089091 0.39968 0.15308 0.13781
0.0090909 0.39475 0.15098 0.1359
0.0092727 0.38991 0.14897 0.13405
0.0094545 0.38517 0.14705 0.13226
0.0096364 0.38052 0.14521 0.13052
0.0098182 0.37596 0.14344 0.12884
0.01 0.37149 0.14174 0.12721
0.010182 0.36711 0.1401 0.12562
0.010364 0.36281 0.13853 0.12407
0.010545 0.3586 0.137 0.12256
0.010727 0.35448 0.13552 0.12109
0.010909 0.35043 0.13409 0.11964
0.011091 0.34647 0.13269 0.11823
0.011273 0.34259 0.13133 0.11684
0.011455 0.33879 0.13 0.11547
0.011636 0.33506 0.12869 0.11412
0.011818 0.33141 0.12742 0.11279
0.012 0.32784 0.12616 0.11148
0.012182 0.32433 0.12493 0.11017
0.012364 0.3209 0.12371 0.10888
0.012545 0.31753 0.12251 0.10758
0.012727 0.31423 0.12133 0.10629
0.012909 0.311 0.12017 0.105
0.013091 0.30783 0.11902 0.10369
0.013273 0.30472 0.11789 0.10237
0.013455 0.30168 0.11677 0.10104
0.013636 0.29869 0.11568 0.099667
0.013818 0.29576 0.1146 0.098258
0.014 0.2929 0.11354 0.096795
0.014182 0.29008 0.11251 0.095258
0.014364 0.28732 0.1115 0.093619
0.014545 0.28461 0.11053 0.091839
0.014727 0.28196 0.10958 0.089856
0.014909 0.27935 0.10867 0.087592
0.015091 0.2768 0.1078 0.085006
0.015273 0.27429 0.10698 0.082192
0.015455 0.27183 0.10621 0.079308
0.015636 0.26942 0.10549 0.07647
0.015818 0.26705 0.10483 0.073747
0.016 0.26473 0.10423 0.07118
0.016182 0.26245 0.10371 0.068788
0.016364 0.26021 0.10327 0.066582
0.016545 0.25801 0.1029 0.064565
0.016727 0.25586 0.10263 0.062733
0.016909 0.25374 0.10245 0.061081
0.017091 0.25166 0.10238 0.059601
0.017273 0.24962 0.10241 0.058281
0.017455 0.24761 0.10255 0.057111
0.017636 0.24564 0.10282 0.056079
0.017818 0.24371 0.1032 0.055173
0.018 0.24181 0.10372 0.05438
0.018182 0.23995 0.10436 0.053688
0.018364 0.23812 0.10514 0.053085
0.018545 0.23632 0.10606 0.052561
0.018727 0.23456 0.10713 0.052105
0.018909 0.23282 0.10833 0.051708
0.019091 0.23112 0.10968 0.051362
0.019273 0.22945 0.11117 0.051057
0.019455 0.2278 0.11281 0.050787
0.019636 0.22619 0.11459 0.050546
0.019818 0.22461 0.11652 0.050328
0.02 0.22305 0.11859 0.050129


==> preliminary_results/figures/TripleChainParametricDampingBCpIRKA/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-2.5 2.5


==> preliminary_results/figures/TripleChainParametricDampingBCpIRKA/2_2_4/piecewise_H2_TripleChainParametricDampingBCpIRKA.dat <==
0.002 0.61802 9.4709 0.45885
0.0021818 0.60041 8.7347 0.43043
0.0023636 0.59025 8.0789 0.40484
0.0025455 0.58408 7.4895 0.38187
0.0027273 0.57984 6.956 0.3611
0.0029091 0.57639 6.47 0.34226
0.0030909 0.57312 6.0249 0.32512
0.0032727 0.56975 5.6151 0.30954
0.0034545 0.56608 5.2364 0.29528
0.0036364 0.56208 4.885 0.28226
0.0038182 0.55773 4.558 0.27035
0.004 0.55307 4.2526 0.25944
0.0041818 0.5481 3.9668 0.24944
0.0043636 0.54289 3.6986 0.24027
0.0045455 0.53745 3.4464 0.23184
0.0047273 0.53183 3.2087 0.22409
0.0049091 0.52606 2.9845 0.21694
0.0050909 0.52017 2.7725 0.21035
0.0052727 0.51419 2.5718 0.20426
0.0054545 0.50815 2.3817 0.19861
0.0056364 0.50207 2.2014 0.19337
0.0058182 0.49597 2.0302 0.18849
0.006 0.48986 1.8677 0.18395
0.0061818 0.48377 1.7134 0.1797
0.0063636 0.4777 1.5669 0.17572
0.0065455 0.47167 1.4279 0.17199
0.0067273 0.46568 1.2962 0.16847
0.0069091 0.45975 1.1719 0.16516
0.0070909 0.45389 1.0549 0.16202
0.0072727 0.44809 0.94546 0.15906
0.0074545 0.44237 0.84408 0.15624
0.0076364 0.43673 0.75153 0.15356
0.0078182 0.43117 0.66898 0.15101
0.008 0.42569 0.59808 0.14857
0.0081818 0.42031 0.54095 0.14624
0.0083636 0.41501 0.49992 0.144
0.0085455 0.40981 0.47686 0.14186
0.0087273 0.4047 0.47237 0.1398
0.0089091 0.39968 0.48513 0.13781
0.0090909 0.39475 0.51234 0.1359
0.0092727 0.38991 0.55055 0.13405
0.0094545 0.38517 0.59656 0.13226
0.0096364 0.38052 0.64782 0.13052
0.0098182 0.37596 0.70242 0.12884
0.01 0.37149 0.759 0.12721
0.010182 0.36711 0.81661 0.12562
0.010364 0.36281 0.87459 0.12407
0.010545 0.3586 0.93248 0.12256
0.010727 0.35448 0.98996 0.12109
0.010909 0.35043 1.0468 0.11964
0.011091 0.34647 1.1029 0.11823
0.011273 0.34259 1.158 0.11684
0.011455 0.33879 1.2123 0.11547
0.011636 0.33506 1.2655 0.11412
0.011818 0.33141 1.3177 0.11279
0.012 0.32784 1.3688 0.11148
0.012182 0.32433 1.419 0.11017
0.012364 0.3209 1.4681 0.10888
0.012545 0.31753 1.5162 0.10758
0.012727 0.31423 1.5632 0.10629
0.012909 0.311 1.6093 0.105
0.013091 0.30783 1.6545 0.10369
0.013273 0.30472 1.6986 0.10237
0.013455 0.30168 1.7419 0.10104
0.013636 0.29869 1.7843 0.099667
0.013818 0.29576 1.8258 0.098258
0.014 0.2929 1.8664 0.096795
0.014182 0.29008 1.9062 0.095258
0.014364 0.28732 1.9452 0.093619
0.014545 0.28461 1.9834 0.091839
0.014727 0.28196 2.0209 0.089856
0.014909 0.27935 2.0576 0.087592
0.015091 0.2768 2.0936 0.085006
0.015273 0.27429 2.1289 0.082192
0.015455 0.27183 2.1635 0.079308
0.015636 0.26942 2.1975 0.07647
0.015818 0.26705 2.2308 0.073747
0.016 0.26473 2.2635 0.07118
0.016182 0.26245 2.2956 0.068788
0.016364 0.26021 2.3271 0.066582
0.016545 0.25801 2.358 0.064565
0.016727 0.25586 2.3883 0.062733
0.016909 0.25374 2.4181 0.061081
0.017091 0.25166 2.4474 0.059601
0.017273 0.24962 2.4762 0.058281
0.017455 0.24761 2.5044 0.057111
0.017636 0.24564 2.5322 0.056079
0.017818 0.24371 2.5595 0.055173
0.018 0.24181 2.5863 0.05438
0.018182 0.23995 2.6127 0.053688
0.018364 0.23812 2.6387 0.053085
0.018545 0.23632 2.6642 0.052561
0.018727 0.23456 2.6893 0.052105
0.018909 0.23282 2.714 0.051708
0.019091 0.23112 2.7383 0.051362
0.019273 0.22945 2.7622 0.051057
0.019455 0.2278 2.7857 0.050787
0.019636 0.22619 2.8089 0.050546
0.019818 0.22461 2.8317 0.050328
0.02 0.22305 2.8542 0.050129


==> preliminary_results/figures/TripleChainParametricDampingEABCpIRKA/2_2_4/axes_range.dat <==
0.0001 1
0.002 0.02
-3.1 1.2


==> preliminary_results/figures/TripleChainParametricDampingEABCpIRKA/2_2_4/piecewise_H2_TripleChainParametricDampingEABCpIRKA.dat <==
0.002 0.61802 0.54363 0.45885
0.0021818 0.60041 0.48088 0.43043
0.0023636 0.59025 0.43407 0.40484
0.0025455 0.58408 0.39843 0.38187
0.0027273 0.57984 0.37075 0.3611
0.0029091 0.57639 0.34872 0.34227
0.0030909 0.57312 0.33075 0.32512
0.0032727 0.56975 0.31576 0.30953
0.0034545 0.56608 0.30291 0.29528
0.0036364 0.56208 0.29168 0.28226
0.0038182 0.55773 0.28169 0.27035
0.004 0.55307 0.27267 0.25944
0.0041818 0.5481 0.2644 0.24944
0.0043636 0.54289 0.25676 0.24027
0.0045455 0.53745 0.24963 0.23184
0.0047273 0.53183 0.24293 0.22409
0.0049091 0.52606 0.23662 0.21694
0.0050909 0.52017 0.23063 0.21035
0.0052727 0.51419 0.22495 0.20426
0.0054545 0.50815 0.21953 0.19861
0.0056364 0.50207 0.21437 0.19337
0.0058182 0.49597 0.20945 0.18849
0.006 0.48986 0.20475 0.18395
0.0061818 0.48377 0.20026 0.1797
0.0063636 0.4777 0.19597 0.17572
0.0065455 0.47167 0.19188 0.17199
0.0067273 0.46568 0.18797 0.16847
0.0069091 0.45975 0.18423 0.16516
0.0070909 0.45389 0.18067 0.16202
0.0072727 0.44809 0.17728 0.15906
0.0074545 0.44237 0.17404 0.15624
0.0076364 0.43673 0.17096 0.15356
0.0078182 0.43117 0.16802 0.15101
0.008 0.42569 0.16522 0.14857
0.0081818 0.42031 0.16256 0.14624
0.0083636 0.41501 0.16002 0.144
0.0085455 0.40981 0.15759 0.14186
0.0087273 0.4047 0.15529 0.1398
0.0089091 0.39968 0.15309 0.13781
0.0090909 0.39475 0.15098 0.1359
0.0092727 0.38991 0.14897 0.13405
0.0094545 0.38517 0.14705 0.13226
0.0096364 0.38052 0.14521 0.13052
0.0098182 0.37596 0.14344 0.12884
0.01 0.37149 0.14174 0.12721
0.010182 0.36711 0.14011 0.12562
0.010364 0.36281 0.13853 0.12407
0.010545 0.3586 0.137 0.12256
0.010727 0.35448 0.13553 0.12109
0.010909 0.35043 0.13409 0.11964
0.011091 0.34647 0.13269 0.11823
0.011273 0.34259 0.13133 0.11684
0.011455 0.33879 0.13 0.11547
0.011636 0.33506 0.1287 0.11412
0.011818 0.33141 0.12742 0.11279
0.012 0.32784 0.12616 0.11148
0.012182 0.32433 0.12493 0.11017
0.012364 0.3209 0.12371 0.10888
0.012545 0.31753 0.12251 0.10758
0.012727 0.31423 0.12133 0.10629
0.012909 0.311 0.12017 0.105
0.013091 0.30783 0.11902 0.10369
0.013273 0.30472 0.11788 0.10237
0.013455 0.30168 0.11677 0.10104
0.013636 0.29869 0.11567 0.099667
0.013818 0.29576 0.11459 0.098258
0.014 0.2929 0.11354 0.096795
0.014182 0.29008 0.1125 0.095258
0.014364 0.28732 0.11149 0.093619
0.014545 0.28461 0.11052 0.091839
0.014727 0.28196 0.10957 0.089856
0.014909 0.27935 0.10866 0.087592
0.015091 0.2768 0.10779 0.085006
0.015273 0.27429 0.10697 0.082192
0.015455 0.27183 0.10619 0.079308
0.015636 0.26942 0.10547 0.07647
0.015818 0.26705 0.10481 0.073747
0.016 0.26473 0.10421 0.07118
0.016182 0.26245 0.10369 0.068788
0.016364 0.26021 0.10324 0.066582
0.016545 0.25801 0.10288 0.064565
0.016727 0.25586 0.1026 0.062733
0.016909 0.25374 0.10242 0.061081
0.017091 0.25166 0.10235 0.059601
0.017273 0.24962 0.10238 0.058281
0.017455 0.24761 0.10252 0.057111
0.017636 0.24564 0.10278 0.056079
0.017818 0.24371 0.10316 0.055173
0.018 0.24181 0.10367 0.05438
0.018182 0.23995 0.10431 0.053688
0.018364 0.23812 0.10509 0.053085
0.018545 0.23632 0.10601 0.052561
0.018727 0.23456 0.10707 0.052105
0.018909 0.23282 0.10827 0.051708
0.019091 0.23112 0.10962 0.051362
0.019273 0.22945 0.11111 0.051057
0.019455 0.2278 0.11274 0.050787
0.019636 0.22619 0.11452 0.050546
0.019818 0.22461 0.11644 0.050328
0.02 0.22305 0.11851 0.050129

